On Cyclic Solutions to the Min-Max Latency Multi-Robot Patrolling Problem

We consider the following surveillance problem: Given a set $P$ of $n$ sites in a metric space and a set of $k$ robots with the same maximum speed, compute a patrol schedule of minimum latency for the robots. Here a patrol schedule specifies for each robot an infinite sequence of sites to visit (in the given order) and the latency $L$ of a schedule is the maximum latency of any site, where the latency of a site $s$ is the supremum of the lengths of the time intervals between consecutive visits to $s$. When $k=1$ the problem is equivalent to the travelling salesman problem (TSP) and thus it is NP-hard. We have two main results. We consider cyclic solutions in which the set of sites must be partitioned into $\ell$ groups, for some~$\ell \leq k$, and each group is assigned a subset of the robots that move along the travelling salesman tour of the group at equal distance from each other. Our first main result is that approximating the optimal latency of the class of cyclic solutions can be reduced to approximating the optimal travelling salesman tour on some input, with only a $1+\varepsilon$ factor loss in the approximation factor and an $O\left(\left( k/\varepsilon \right)^k\right)$ factor loss in the runtime, for any $\varepsilon >0$. Our second main result shows that an optimal cyclic solution is a $2(1-1/k)$-approximation of the overall optimal solution. Note that for $k=2$ this implies that an optimal cyclic solution is optimal overall. The results have a number of consequences. For the Euclidean version of the problem, for instance, combining our results with known results on Euclidean TSP, yields a PTAS for approximating an optimal cyclic solution, and it yields a $(2(1-1/k)+\varepsilon)$-approximation of the optimal unrestricted solution. If the conjecture mentioned above is true, then our algorithm is actually a PTAS for the general problem in the Euclidean setting.

==> multi-robot unweighted/reviewers.txt <==


----------------------- REVIEW 1 ---------------------
SUBMISSION: 54
TITLE: On Cyclic Solutions to the Min-Max Latency Multi-Robot Patrolling Problem
AUTHORS: Peyman Afshani, Mark de Berg, Kevin Buchin, Jie Gao, Maarten Löffler, Amir Nayyeri, Benjamin Raichel, Rik Sarkar, Haotian Wang and Hao-Tsung Yang

----------- Overall evaluation -----------
The authors consider the problem of finding a patrol schedule for k robots visiting n sites in a metric space, such that the maximum latency of any site is minimised. They show:
- That for latency L of an optimal solution, there exists a cyclic solution (sites partitioned into subsets, on each subset the TSP tour is patrolled by an assigned subset of robots) with latency at most 2(1-1/k)*L
- That approximating the optimal latency of the class of cyclic solutions can be reduced to approximating the TSP on a different partition, while loosing only (1+\varepsilon) in the approximation ratio.

The proof of the first statement uses the construction of several graphs:
- First, given an optimal schedule, a time interval during which all sites are visited at least once is shrunk per robot, until at one side of the interval a site is visited by the robot that is not again visited by another robot in what remains of the intervals. These sites yield fixed endpoints of the intervals. This interval shrinking allows for shortcuts between the interval endpoints (and consecutive visits of robots to the the same site). (Some intervals can turn out empty, then, the robot did not visit any site for which it was critical, and the shrinking process continued until the interval became empty.)
- The authors create bag and shortcut graphs. The bag graph has 2k bags, one per end of an (possible empty) interval. The shortcut graph has vertices for endpoints of non-empty intervals.
For the bag graph, the endpoints of intervals are placed in their bag. Then, a second placement takes place, the start point of the interval is also placed in the right bag of the interval of the next robot visiting the same site (and vice versa for end vertices). The edges of the bag graph yield the edges of the shortcut graph: an edge between two endpoints that were placed in the same bag.
- In the patrol graph, we have a black edge per non-empty interval. Based on the connected components of the shortcut and bag graph—using several graph theoretical results shown by the authors as well—blue edges are added.
- In the patrol graph, blue edges are contracted, in the resulting graph some edges are doubled to obtain an Eularian graph, each edge in that graph is doubled and blue edges between the two edge copies, as well as between the two copies of vertices connected in the shortcut graph are inserted. In the connected components of that graph a bichromatic cycle can be created: for x black edges of length at most xL.
- All these together are used to show how per CC of the patrol graph tours with latency at most 2(k-1)/k*L can be obtained.

For the second statement, the authors show that deleting long (longer than \varepsilon L*/k, with L* being the optimal latency for a cycle solution) edges from the MST of all sites yields a partition of the sites for which the partition used by the optimum is a coarsening (some connected components are merged). They show that at most k(1+k/\varepsilon) such long edges exist in the MST, hence, removing the heaviest k(1+k/\varepsilon) from the MST and trying all possible coarsening must yield the partition used by the optimal cyclic solution. When on each part of the partition first 1 robot is assigned and then a robot is assigned to the part with highest ration TSP-approximation-value/#robots assigned, yields a \gamma(1+\varepsilon) approximation for the optimal latency for a \gamma approximation for theTSP.

Overall:
The results make use several graph theoretical results and combine the different graphs in an intricate way. The result for using TSP approximations yields approximation algorithms for arbitrary metric spaces, and better even for \matbb{R}^d. Their results also shows that for 2 robots cyclic solutions are optimal. All these results clearly advance multi-robot patrolling with clear interest in  robotics.

Minor comments:
(Done) - l. 292: behind what?
(Didn't addressed) - l. 304: maybe reformulate, I did not fully understand what you mean with missing pieces here, the shortcuts?
(Done) - l. 388: and “an” before algorithm
(Done) - l.541: p_j should be \pi_j
(Done) - l. 581: u is a vertex, not an edge?
(Done) - l.638: insert “are” before done
(Done) - l. 656: t should be t_0, or?
(Didn't addressed) -l. 701: I do not understand this part “we consider once when are visited on the “left””
(Done) - l.739: insert “a” before non-empty
(Didn't addressed) - l. 808: move a before the parenthesis
(Done) - l. 849/850: one of these should be u, v, and not all A, B
(Didn't addressed) - l. 891, case 2: why here one useless robot?



----------------------- REVIEW 2 ---------------------
SUBMISSION: 54
TITLE: On Cyclic Solutions to the Min-Max Latency Multi-Robot Patrolling Problem
AUTHORS: Peyman Afshani, Mark de Berg, Kevin Buchin, Jie Gao, Maarten Löffler, Amir Nayyeri, Benjamin Raichel, Rik Sarkar, Haotian Wang and Hao-Tsung Yang

----------- Overall evaluation -----------
The paper studies the Min-Max latency for the patrolling problem. Given a set of n points in a metric space and k robots that have the same maximum speed, the goal is to find a path (of potentially indefinite size) such that maximum time between two consecutive visits of any site is minimized. This parameter is called the latency.

As the optimal solution could have arbitrary structure, the paper looks at solutions with more structure: cyclic solutions. In a cyclic solution the vertices are partitioned and a set of robots visit each part in a cyclic order. There is a simple argument that by looking at cyclic solutions, the value of the optimal latency increases by no more than a factor of two. This paper shows that in fact the value does not increase by more than a factor of 2(1-1/k). The argument follows by starting with an arbitrary solution and transforming it into a cyclic solution by constructing graphs and showing how to decompose it in a way that the total latency does not increase by much.

The authors also conjecture that in fact there exists an optimal cyclic solution.
Finally, given a \gamma-approximation algorithm for TSP they show how to get a (1+\epsilon)\gamma -approximation of the minimum latency cyclic solution with an additional O(k/\epsilon)^k multiplicative factor in the running time.

Overall, the paper is not highly technical but it is highly nontrivial and the ideas are clever. It is a bit unfortunate that the result makes only small improvement for large values of k. 
As a suggestion it would be great to provide any intuition why the conjecture is true (if possible) apart from some of the cases having optimal cyclic solutions.

There are a few typos throughout the paper, e.g.,
(Done) •       Page 1: focused on either on practical
(Done) •       Page 3: however, since patrol schedules are … (grammatical issue)
(Done) •       Page 6: empty interval and we done
(Done) •       Page 6, last paragraph: t should be changed to t_0 I guess
(Didn't address) (Rey: I think the reviewer misunderstood) •       Page 7, beginning of the page: r_2 is not an interval
(Done) •       Page 7: An example is show
(Done) •       Page 10: final graph graph



----------------------- REVIEW 3 ---------------------
SUBMISSION: 54
TITLE: On Cyclic Solutions to the Min-Max Latency Multi-Robot Patrolling Problem
AUTHORS: Peyman Afshani, Mark de Berg, Kevin Buchin, Jie Gao, Maarten Löffler, Amir Nayyeri, Benjamin Raichel, Rik Sarkar, Haotian Wang and Hao-Tsung Yang

----------- Overall evaluation -----------
The paper considers a multi-robot patrolling problem where the maximum latency (time spent away from any of the locations) is to be minimized. The authors consider cyclic solutions to the problem and show that the optimal cyclic solution is a 2(1-1/k) approximation of the optimal solution for k robots.

This result improves on a trivial approximation ratio of 2. The paper is well written and relevant literature is reviewed. The proof for the main result is provided in detail and the paper is technically sound to the best of my knowledge. The figures provided are very helpful in understanding the proof. Some minor comments about the paper are as follows.

(Didn't address) (Rey: I think not, may have more than one robots in a cycle, which is not considered in k-cycle covered problem) - I understand that the problem is different from the minimum cycle cover problem and k-cycle cover problem, but once it is shown that the cyclic solutions are within a factor of the optimal, can techniques from these problems be used to find partitions so that the algorithm is not exponential in the number of robots?
(Didn't address) (Rey: A_i is the time, not the point) - It might help the readability to define that A_i is the left endpoint of robot i's interval and B_i is the right endpoint, at the beginning of Section 3.2 and/or in the caption of Figure 2.
(Didn't address) - In Figure 4 (b) and (c), is the blue arrow connecting A_1 and A_1 inverted?
(Done) - Is it t_0 instead of t in line 219? Also missing end bracket.
(Done) - "we done with shrinking" -> "we are done with shrinking" in line 201.
(Done) - Is it optimal cyclic latency in the expression in line 415?
(Done) - "final graph graph" -> "final graph" in line 328.

==> reviewers.txt <==


----------------------- REVIEW 1 ---------------------
SUBMISSION: 54
TITLE: On Cyclic Solutions to the Min-Max Latency Multi-Robot Patrolling Problem
AUTHORS: Peyman Afshani, Mark de Berg, Kevin Buchin, Jie Gao, Maarten Löffler, Amir Nayyeri, Benjamin Raichel, Rik Sarkar, Haotian Wang and Hao-Tsung Yang

----------- Overall evaluation -----------
The authors consider the problem of finding a patrol schedule for k robots visiting n sites in a metric space, such that the maximum latency of any site is minimised. They show:
- That for latency L of an optimal solution, there exists a cyclic solution (sites partitioned into subsets, on each subset the TSP tour is patrolled by an assigned subset of robots) with latency at most 2(1-1/k)*L
- That approximating the optimal latency of the class of cyclic solutions can be reduced to approximating the TSP on a different partition, while loosing only (1+\varepsilon) in the approximation ratio.

The proof of the first statement uses the construction of several graphs:
- First, given an optimal schedule, a time interval during which all sites are visited at least once is shrunk per robot, until at one side of the interval a site is visited by the robot that is not again visited by another robot in what remains of the intervals. These sites yield fixed endpoints of the intervals. This interval shrinking allows for shortcuts between the interval endpoints (and consecutive visits of robots to the the same site). (Some intervals can turn out empty, then, the robot did not visit any site for which it was critical, and the shrinking process continued until the interval became empty.)
- The authors create bag and shortcut graphs. The bag graph has 2k bags, one per end of an (possible empty) interval. The shortcut graph has vertices for endpoints of non-empty intervals.
For the bag graph, the endpoints of intervals are placed in their bag. Then, a second placement takes place, the start point of the interval is also placed in the right bag of the interval of the next robot visiting the same site (and vice versa for end vertices). The edges of the bag graph yield the edges of the shortcut graph: an edge between two endpoints that were placed in the same bag.
- In the patrol graph, we have a black edge per non-empty interval. Based on the connected components of the shortcut and bag graph—using several graph theoretical results shown by the authors as well—blue edges are added.
- In the patrol graph, blue edges are contracted, in the resulting graph some edges are doubled to obtain an Eularian graph, each edge in that graph is doubled and blue edges between the two edge copies, as well as between the two copies of vertices connected in the shortcut graph are inserted. In the connected components of that graph a bichromatic cycle can be created: for x black edges of length at most xL.
- All these together are used to show how per CC of the patrol graph tours with latency at most 2(k-1)/k*L can be obtained.

For the second statement, the authors show that deleting long (longer than \varepsilon L*/k, with L* being the optimal latency for a cycle solution) edges from the MST of all sites yields a partition of the sites for which the partition used by the optimum is a coarsening (some connected components are merged). They show that at most k(1+k/\varepsilon) such long edges exist in the MST, hence, removing the heaviest k(1+k/\varepsilon) from the MST and trying all possible coarsening must yield the partition used by the optimal cyclic solution. When on each part of the partition first 1 robot is assigned and then a robot is assigned to the part with highest ration TSP-approximation-value/#robots assigned, yields a \gamma(1+\varepsilon) approximation for the optimal latency for a \gamma approximation for theTSP.

Overall:
The results make use several graph theoretical results and combine the different graphs in an intricate way. The result for using TSP approximations yields approximation algorithms for arbitrary metric spaces, and better even for \matbb{R}^d. Their results also shows that for 2 robots cyclic solutions are optimal. All these results clearly advance multi-robot patrolling with clear interest in  robotics.

Minor comments:
(Done) - l. 292: behind what?
(Didn't addressed) - l. 304: maybe reformulate, I did not fully understand what you mean with missing pieces here, the shortcuts?
(Done) - l. 388: and “an” before algorithm
(Done) - l.541: p_j should be \pi_j
(Done) - l. 581: u is a vertex, not an edge?
(Done) - l.638: insert “are” before done
(Done) - l. 656: t should be t_0, or?
(Didn't addressed) -l. 701: I do not understand this part “we consider once when are visited on the “left””
(Done) - l.739: insert “a” before non-empty
(Didn't addressed) - l. 808: move a before the parenthesis
(Done) - l. 849/850: one of these should be u, v, and not all A, B
(Didn't addressed) - l. 891, case 2: why here one useless robot?



----------------------- REVIEW 2 ---------------------
SUBMISSION: 54
TITLE: On Cyclic Solutions to the Min-Max Latency Multi-Robot Patrolling Problem
AUTHORS: Peyman Afshani, Mark de Berg, Kevin Buchin, Jie Gao, Maarten Löffler, Amir Nayyeri, Benjamin Raichel, Rik Sarkar, Haotian Wang and Hao-Tsung Yang

----------- Overall evaluation -----------
The paper studies the Min-Max latency for the patrolling problem. Given a set of n points in a metric space and k robots that have the same maximum speed, the goal is to find a path (of potentially indefinite size) such that maximum time between two consecutive visits of any site is minimized. This parameter is called the latency.

As the optimal solution could have arbitrary structure, the paper looks at solutions with more structure: cyclic solutions. In a cyclic solution the vertices are partitioned and a set of robots visit each part in a cyclic order. There is a simple argument that by looking at cyclic solutions, the value of the optimal latency increases by no more than a factor of two. This paper shows that in fact the value does not increase by more than a factor of 2(1-1/k). The argument follows by starting with an arbitrary solution and transforming it into a cyclic solution by constructing graphs and showing how to decompose it in a way that the total latency does not increase by much.

The authors also conjecture that in fact there exists an optimal cyclic solution.
Finally, given a \gamma-approximation algorithm for TSP they show how to get a (1+\epsilon)\gamma -approximation of the minimum latency cyclic solution with an additional O(k/\epsilon)^k multiplicative factor in the running time.

Overall, the paper is not highly technical but it is highly nontrivial and the ideas are clever. It is a bit unfortunate that the result makes only small improvement for large values of k. 
As a suggestion it would be great to provide any intuition why the conjecture is true (if possible) apart from some of the cases having optimal cyclic solutions.

There are a few typos throughout the paper, e.g.,
(Done) •       Page 1: focused on either on practical
(Done) •       Page 3: however, since patrol schedules are … (grammatical issue)
(Done) •       Page 6: empty interval and we done
(Done) •       Page 6, last paragraph: t should be changed to t_0 I guess
(Didn't address) (Rey: I think the reviewer misunderstood) •       Page 7, beginning of the page: r_2 is not an interval
(Done) •       Page 7: An example is show
(Done) •       Page 10: final graph graph



----------------------- REVIEW 3 ---------------------
SUBMISSION: 54
TITLE: On Cyclic Solutions to the Min-Max Latency Multi-Robot Patrolling Problem
AUTHORS: Peyman Afshani, Mark de Berg, Kevin Buchin, Jie Gao, Maarten Löffler, Amir Nayyeri, Benjamin Raichel, Rik Sarkar, Haotian Wang and Hao-Tsung Yang

----------- Overall evaluation -----------
The paper considers a multi-robot patrolling problem where the maximum latency (time spent away from any of the locations) is to be minimized. The authors consider cyclic solutions to the problem and show that the optimal cyclic solution is a 2(1-1/k) approximation of the optimal solution for k robots.

This result improves on a trivial approximation ratio of 2. The paper is well written and relevant literature is reviewed. The proof for the main result is provided in detail and the paper is technically sound to the best of my knowledge. The figures provided are very helpful in understanding the proof. Some minor comments about the paper are as follows.

(Didn't address) (Rey: I think not, may have more than one robots in a cycle, which is not considered in k-cycle covered problem) - I understand that the problem is different from the minimum cycle cover problem and k-cycle cover problem, but once it is shown that the cyclic solutions are within a factor of the optimal, can techniques from these problems be used to find partitions so that the algorithm is not exponential in the number of robots?
(Didn't address) (Rey: A_i is the time, not the point) - It might help the readability to define that A_i is the left endpoint of robot i's interval and B_i is the right endpoint, at the beginning of Section 3.2 and/or in the caption of Figure 2.
(Didn't address) - In Figure 4 (b) and (c), is the blue arrow connecting A_1 and A_1 inverted?
(Done) - Is it t_0 instead of t in line 219? Also missing end bracket.
(Done) - "we done with shrinking" -> "we are done with shrinking" in line 201.
(Done) - Is it optimal cyclic latency in the expression in line 415?
(Done) - "final graph graph" -> "final graph" in line 328.
